GUPPY: Pythonic Quantum-Classical Programming

We present ongoing work on Guppy, a domain-specific language embedded in Python that allows users to write high-level hybrid quantum programs with complex control flow in Pythonic syntax, aiming to run them on actual quantum hardware.

==> hugr.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (112) at (-3.75, 9.25) {};
		\node [style=none] (113) at (-3.75, -7) {};
		\node [style=none] (114) at (3.5, -7) {};
		\node [style=none] (117) at (-2.5, 9.625) {\scriptsize \texttt{src}};
		\node [style=none] (118) at (-0.5, 8.25) {\scriptsize \texttt{QAlloc}};
		\node [style=none] (121) at (1.5, 9.625) {\scriptsize \texttt{tgt}};
		\node [style=none] (122) at (3.5, 9.25) {};
		\node [style=none] (123) at (-1.75, 7.75) {};
		\node [style=none] (124) at (0.5, 7.75) {};
		\node [style=none] (125) at (0.5, 8.75) {};
		\node [style=none] (126) at (-1.75, 8.75) {};
		\node [style=none] (127) at (0.5, 5.25) {\scriptsize \texttt{CX}};
		\node [style=none] (128) at (-1, 4.75) {};
		\node [style=none] (129) at (2, 4.75) {};
		\node [style=none] (130) at (2, 5.75) {};
		\node [style=none] (131) at (-1, 5.75) {};
		\node [style=none] (132) at (1.5, 5.75) {};
		\node [style=none] (133) at (-0.5, 5.75) {};
		\node [style=none] (134) at (-0.5, 7.75) {};
		\node [style=none] (135) at (1.5, 9.25) {};
		\node [style=none] (136) at (-1.5, 3.75) {\scriptsize \texttt{CX}};
		\node [style=none] (137) at (-3, 3.25) {};
		\node [style=none] (138) at (0, 3.25) {};
		\node [style=none] (139) at (0, 4.25) {};
		\node [style=none] (140) at (-3, 4.25) {};
		\node [style=none] (141) at (-0.5, 4.25) {};
		\node [style=none] (142) at (-2.5, 4.25) {};
		\node [style=none] (143) at (-0.5, 4.75) {};
		\node [style=none] (144) at (-2.5, 9.25) {};
		\node [style=none] (150) at (-2.5, 3.25) {};
		\node [style=none] (152) at (1.5, 4.75) {};
		\node [style=none] (154) at (2.25, -1.75) {\scriptsize \texttt{Meas}};
		\node [style=none] (155) at (1.5, -2.25) {};
		\node [style=none] (156) at (3, -2.25) {};
		\node [style=none] (157) at (3, -1.25) {};
		\node [style=none] (158) at (1.5, -1.25) {};
		\node [style=none] (159) at (2.25, -1.25) {};
		\node [style=none] (160) at (2.25, -2.25) {};
		\node [style=none] (161) at (-1.25, -3.75) {};
		\node [style=none] (162) at (3, -3.75) {};
		\node [style=none] (163) at (2.25, -3.75) {};
		\node [style=none] (164) at (-1.25, -6.5) {};
		\node [style=none] (165) at (0.875, -3.75) {};
		\node [style=none] (166) at (0.5, -4.75) {};
		\node [style=none] (167) at (-1, -4.75) {};
		\node [style=none] (168) at (-1, -6) {};
		\node [style=none] (169) at (0.5, -6) {};
		\node [style=none] (170) at (-0.25, -4.75) {};
		\node [style=none] (171) at (-0.25, -6) {};
		\node [style=none] (172) at (2.75, -4.75) {};
		\node [style=none] (173) at (1.25, -4.75) {};
		\node [style=none] (174) at (1.25, -6) {};
		\node [style=none] (175) at (2.75, -6) {};
		\node [style=none] (176) at (2, -4.75) {};
		\node [style=none] (177) at (2, -6) {};
		\node [style=none] (178) at (2, -5.375) {\scriptsize \texttt{X}};
		\node [style=none] (179) at (1.5, -5.75) {};
		\node [style=none] (180) at (2.5, -5.75) {};
		\node [style=none] (181) at (2.5, -5) {};
		\node [style=none] (182) at (1.5, -5) {};
		\node [style=none] (183) at (2, -5) {};
		\node [style=none] (184) at (2, -5.75) {};
		\node [style=none] (185) at (3, -6.5) {};
		\node [style=none] (186) at (0.875, -6.5) {};
		\node [style=none] (187) at (-0.5, -4.125) {\scriptsize \texttt{Cond}};
		\node [style=none] (188) at (-0.5, 3.25) {};
		\node [style=none] (189) at (-2.5, 0.75) {\scriptsize \texttt{Meas}};
		\node [style=none] (190) at (-3.25, 0.25) {};
		\node [style=none] (191) at (-1.75, 0.25) {};
		\node [style=none] (192) at (-1.75, 1.25) {};
		\node [style=none] (193) at (-3.25, 1.25) {};
		\node [style=none] (194) at (-2.5, 1.25) {};
		\node [style=none] (195) at (-2.5, 0.25) {};
		\node [style=none] (196) at (-3.25, -0.25) {};
		\node [style=none] (197) at (1, -0.25) {};
		\node [style=none] (199) at (-3.25, -3) {};
		\node [style=none] (200) at (-1.125, -0.25) {};
		\node [style=none] (201) at (-1.5, -1.25) {};
		\node [style=none] (202) at (-3, -1.25) {};
		\node [style=none] (203) at (-3, -2.5) {};
		\node [style=none] (204) at (-1.5, -2.5) {};
		\node [style=none] (205) at (-2.25, -1.25) {};
		\node [style=none] (206) at (-2.25, -2.5) {};
		\node [style=none] (207) at (0.75, -1.25) {};
		\node [style=none] (208) at (-0.75, -1.25) {};
		\node [style=none] (209) at (-0.75, -2.5) {};
		\node [style=none] (210) at (0.75, -2.5) {};
		\node [style=none] (211) at (0, -1.25) {};
		\node [style=none] (212) at (0, -2.5) {};
		\node [style=none] (213) at (0, -1.875) {\scriptsize \texttt{Z}};
		\node [style=none] (214) at (-0.5, -2.25) {};
		\node [style=none] (215) at (0.5, -2.25) {};
		\node [style=none] (216) at (0.5, -1.5) {};
		\node [style=none] (217) at (-0.5, -1.5) {};
		\node [style=none] (218) at (0, -1.5) {};
		\node [style=none] (219) at (0, -2.25) {};
		\node [style=none] (220) at (1, -3) {};
		\node [style=none] (221) at (-1.125, -3) {};
		\node [style=none] (222) at (-2.5, -0.625) {\scriptsize \texttt{Cond}};
		\node [style=none] (223) at (-2.5, -0.25) {};
		\node [style=none] (224) at (1.5, 3.5) {};
		\node [style=none] (225) at (2.25, -0.5) {};
		\node [style=none] (227) at (0.875, -7) {};
		\node [style=none] (228) at (-0.5, 6.75) {\scriptsize \texttt{H}};
		\node [style=none] (229) at (-1, 6.25) {};
		\node [style=none] (230) at (0, 6.25) {};
		\node [style=none] (231) at (0, 7.25) {};
		\node [style=none] (232) at (-1, 7.25) {};
		\node [style=none] (233) at (-0.5, 7.25) {};
		\node [style=none] (234) at (-0.5, 6.25) {};
		\node [style=none] (235) at (-2.5, 2.25) {\scriptsize \texttt{H}};
		\node [style=none] (236) at (-3, 1.75) {};
		\node [style=none] (237) at (-2, 1.75) {};
		\node [style=none] (238) at (-2, 2.75) {};
		\node [style=none] (239) at (-3, 2.75) {};
		\node [style=none] (240) at (-2.5, 2.75) {};
		\node [style=none] (241) at (-2.5, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [thick] (113.center) to (112.center);
		\draw [thick] (114.center) to (122.center);
		\draw [thick] (126.center) to (123.center);
		\draw [thick] (123.center) to (124.center);
		\draw [thick] (124.center) to (125.center);
		\draw [thick] (125.center) to (126.center);
		\draw [thick] (131.center) to (128.center);
		\draw [thick] (128.center) to (129.center);
		\draw [thick] (129.center) to (130.center);
		\draw [thick] (130.center) to (131.center);
		\draw [thick] (135.center) to (132.center);
		\draw [thick] (140.center) to (137.center);
		\draw [thick] (137.center) to (138.center);
		\draw [thick] (138.center) to (139.center);
		\draw [thick] (139.center) to (140.center);
		\draw [thick] (141.center) to (143.center);
		\draw [thick] (144.center) to (142.center);
		\draw [thick] (158.center) to (155.center);
		\draw [thick] (155.center) to (156.center);
		\draw [thick] (156.center) to (157.center);
		\draw [thick] (157.center) to (158.center);
		\draw [thick] (164.center) to (161.center);
		\draw [thick] (169.center) to (166.center);
		\draw [thick] (166.center) to (167.center);
		\draw [thick] (167.center) to (168.center);
		\draw [thick] (168.center) to (169.center);
		\draw [thick] (171.center) to (170.center);
		\draw [dashed] (170.center) to (165.center);
		\draw [thick] (175.center) to (172.center);
		\draw [thick] (172.center) to (173.center);
		\draw [thick] (173.center) to (174.center);
		\draw [thick] (174.center) to (175.center);
		\draw [thick] (182.center) to (179.center);
		\draw [thick] (179.center) to (180.center);
		\draw [thick] (180.center) to (181.center);
		\draw [thick] (181.center) to (182.center);
		\draw [thick] (177.center) to (184.center);
		\draw [thick] (183.center) to (176.center);
		\draw [thick] (162.center) to (185.center);
		\draw [dashed] (165.center) to (176.center);
		\draw [thick] (161.center) to (162.center);
		\draw [thick] (164.center) to (185.center);
		\draw [dashed] (186.center) to (171.center);
		\draw [dashed] (186.center) to (177.center);
		\draw [thick] (193.center) to (190.center);
		\draw [thick] (190.center) to (191.center);
		\draw [thick] (191.center) to (192.center);
		\draw [thick] (192.center) to (193.center);
		\draw [thick] (199.center) to (196.center);
		\draw [thick] (204.center) to (201.center);
		\draw [thick] (201.center) to (202.center);
		\draw [thick] (202.center) to (203.center);
		\draw [thick] (203.center) to (204.center);
		\draw [thick] (206.center) to (205.center);
		\draw [dashed] (205.center) to (200.center);
		\draw [thick] (210.center) to (207.center);
		\draw [thick] (207.center) to (208.center);
		\draw [thick] (208.center) to (209.center);
		\draw [thick] (209.center) to (210.center);
		\draw [thick] (217.center) to (214.center);
		\draw [thick] (214.center) to (215.center);
		\draw [thick] (215.center) to (216.center);
		\draw [thick] (216.center) to (217.center);
		\draw [thick] (212.center) to (219.center);
		\draw [thick] (218.center) to (211.center);
		\draw [thick] (197.center) to (220.center);
		\draw [dashed] (200.center) to (211.center);
		\draw [thick] (196.center) to (197.center);
		\draw [thick] (199.center) to (220.center);
		\draw [dashed] (221.center) to (206.center);
		\draw [dashed] (221.center) to (212.center);
		\draw [thick] (114.center) to (113.center);
		\draw [thick] (122.center) to (112.center);
		\draw [thick] (223.center) to (195.center);
		\draw [thick] (224.center) to (152.center);
		\draw [thick, in=-90, out=90, looseness=1.25] (200.center) to (224.center);
		\draw [thick, in=90, out=-90] (188.center) to (225.center);
		\draw [thick] (225.center) to (159.center);
		\draw [thick] (227.center) to (186.center);
		\draw [thick, in=90, out=-90, looseness=0.75] (221.center) to (165.center);
		\draw [thick] (163.center) to (160.center);
		\draw [thick] (232.center) to (229.center);
		\draw [thick] (229.center) to (230.center);
		\draw [thick] (230.center) to (231.center);
		\draw [thick] (231.center) to (232.center);
		\draw [thick] (233.center) to (134.center);
		\draw [thick] (234.center) to (133.center);
		\draw [thick] (239.center) to (236.center);
		\draw [thick] (236.center) to (237.center);
		\draw [thick] (237.center) to (238.center);
		\draw [thick] (238.center) to (239.center);
		\draw [thick] (240.center) to (150.center);
		\draw [thick] (241.center) to (194.center);
	\end{pgfonlayer}
\end{tikzpicture}

